Bisecting K-Means in RAG for Enhancing Question-Answering Tasks Performance in Telecommunications

Question-answering tasks in the telecom domain are still reasonably unexplored in the literature, primarily due to the field's rapid changes and evolving standards. This work presents a novel Retrieval-Augmented Generation framework explicitly designed for the telecommunication domain, focusing on datasets composed of 3GPP documents. The framework introduces the use of the Bisecting K-Means clustering technique to organize the embedding vectors by contents, facilitating more efficient information retrieval. By leveraging this clustering technique, the system pre-selects a subset of clusters that are most similar to the user's query, enhancing the relevance of the retrieved information. Aiming for models with lower computational cost for inference, the framework was tested using Small Language Models, demonstrating improved performance with an accuracy of 66.12% on phi-2 and 72.13% on phi-3 fine-tuned models, and reduced training time.

==> Imgs/test_phi3_withContext_noFinetune.csv <==
Question_ID,Answer_ID,Real_Answer,Answered_Correctly,Time
8138,2,3,False,6.402549505233765
8153,5,5,True,4.892324924468994
8156,3,3,True,5.878640651702881
8160,3,3,True,7.346865892410278
8165,4,4,True,3.978458881378174
8168,4,3,False,6.889610052108765
8186,4,4,True,7.2796311378479
8200,4,4,True,5.532005786895752
8202,2,2,True,4.807069540023804
8210,2,3,False,3.861515760421753
8211,3,1,False,4.30949592590332
8213,1,4,False,1.7233614921569824
8216,1,1,True,5.685574054718018
8223,3,3,True,3.8091063499450684
8230,2,3,False,9.365352153778076
8231,2,2,True,3.7924129962921143
8243,3,3,True,4.958953619003296
8261,4,1,False,3.3085780143737793
8263,1,1,True,6.624589681625366
8266,1,1,True,4.244487047195435
8269,1,1,True,8.413528203964233
8272,3,1,False,5.202122211456299
8285,4,4,True,5.160877704620361
8289,2,2,True,5.2955076694488525
8293,1,3,False,5.312529563903809
8301,1,3,False,4.939261198043823
8307,4,3,False,7.153923511505127
8310,4,4,True,2.379720687866211
8311,3,5,False,5.624309301376343
8314,4,4,True,7.033241271972656
8318,3,2,False,8.183186531066895
8319,4,4,True,5.780215740203857
8335,1,3,False,4.236294269561768
8342,1,1,True,7.6422202587127686
8347,4,3,False,6.756828546524048
8350,1,1,True,6.641269207000732
8354,3,3,True,6.110891342163086
8359,3,3,True,2.9041695594787598
8360,1,1,True,4.598254442214966
8361,3,1,False,5.792398452758789
8362,5,5,True,10.678982257843018
8363,3,3,True,3.4255900382995605
8364,2,4,False,6.220289468765259
8369,2,1,False,3.0299277305603027
8371,3,3,True,2.332151412963867
8381,2,2,True,4.838685035705566
8389,4,4,True,4.513189315795898
8396,4,4,True,3.166624069213867
8401,3,3,True,6.036349058151245
8403,3,3,True,4.521785736083984
8405,4,4,True,4.555650472640991
8411,3,1,False,2.75484299659729
8417,1,1,True,6.701061725616455
8426,5,3,False,2.5584418773651123
8429,4,4,True,5.787280797958374
8434,4,4,True,4.718729734420776
8437,2,2,True,4.594925880432129
8445,4,4,True,4.926044464111328
8455,2,2,True,2.9987480640411377
8456,2,1,False,4.996732950210571
8460,1,1,True,3.2432522773742676
8462,2,4,False,7.090487003326416
8476,5,5,True,4.393250465393066
8485,5,5,True,3.6799919605255127
8493,4,4,True,3.6304101943969727
8499,4,2,False,4.84844446182251
8503,3,3,True,8.26190447807312
8508,4,4,True,3.4108474254608154
8523,3,3,True,5.4403159618377686
8525,2,3,False,4.8847856521606445
8531,4,4,True,3.557996988296509
8538,3,3,True,3.408853769302368
8541,1,3,False,6.010246276855469
8546,2,2,True,2.7051613330841064
8552,4,4,True,2.845003366470337
8568,3,3,True,4.0272743701934814
8570,4,3,False,6.149139404296875
8576,4,4,True,4.032761096954346
8578,2,2,True,4.122001647949219
8579,5,5,True,7.6048054695129395
8598,2,4,False,5.8776068687438965
8600,2,2,True,6.4289233684539795
8601,2,2,True,2.472156524658203
8611,3,3,True,6.021503686904907
8614,1,1,True,2.916137218475342
8617,3,5,False,3.826233386993408
8620,5,5,True,4.8651816844940186
8627,1,1,True,4.098374843597412
8635,4,4,True,5.469379425048828
8636,3,3,True,4.77384090423584
8638,2,1,False,5.2602081298828125
8639,5,5,True,4.46502947807312
8641,2,5,False,5.33540678024292
8650,2,3,False,4.6617350578308105
8654,4,4,True,4.921778678894043
8655,3,5,False,3.2732994556427
8657,3,3,True,5.0599000453948975
8662,2,2,True,4.822190284729004
8663,5,1,False,4.856076240539551
8665,4,5,False,4.118507385253906
8672,3,1,False,6.5361175537109375
8677,2,4,False,4.210588693618774
8683,3,3,True,3.935508966445923
8690,4,4,True,4.689687967300415
8693,3,3,True,4.567687749862671
8694,2,1,False,6.350389242172241
8696,3,1,False,4.7919158935546875
8703,4,1,False,4.696448087692261
8716,5,5,True,5.344329357147217
8721,2,2,True,5.8467326164245605
8723,3,3,True,3.7133700847625732
8735,5,5,True,3.652327060699463
8742,1,3,False,2.2940237522125244
8755,5,5,True,4.451219081878662
8762,4,4,True,3.259467363357544
8768,1,3,False,4.893683195114136
8770,2,2,True,4.520992040634155
8774,4,4,True,4.345265865325928
8779,4,4,True,6.813561201095581
8795,1,1,True,5.940212726593018
8798,1,5,False,6.694207429885864
8801,1,5,False,3.389348268508911
8806,4,4,True,3.9236254692077637
8808,1,5,False,3.4865901470184326
8814,3,5,False,8.052447080612183
8833,1,3,False,6.5093207359313965
8854,1,5,False,3.653428554534912
8860,4,4,True,6.210716962814331
8862,3,1,False,5.876846551895142
8863,4,4,True,4.66952657699585
8868,1,1,True,2.043405771255493
8874,5,3,False,4.4893951416015625
8875,5,5,True,4.086099624633789
8877,2,2,True,3.714878559112549
8882,2,2,True,5.750352382659912
8885,2,4,False,5.651252269744873
8886,2,5,False,5.119353771209717
8901,3,1,False,4.923735618591309
8912,2,2,True,6.54533839225769
8915,2,5,False,2.5178349018096924
8942,3,3,True,4.253875732421875
8946,2,5,False,3.803168296813965
8947,2,2,True,6.366281509399414
8948,1,3,False,4.7582221031188965
8950,2,1,False,3.9011049270629883
8955,1,1,True,4.853322267532349
8957,1,1,True,2.2504894733428955
8961,2,2,True,3.275855779647827
8962,2,5,False,5.749540567398071
8964,4,4,True,3.4717910289764404
8965,4,1,False,3.165360689163208
8971,2,2,True,5.4231157302856445
8972,2,3,False,3.222729206085205
8981,3,5,False,12.13503909111023
8987,5,5,True,4.092538595199585
9001,1,2,False,4.89680027961731
9010,1,4,False,6.0612030029296875
9013,2,5,False,7.646893501281738
9014,4,4,True,5.109479904174805
9022,1,1,True,2.206163167953491
9023,4,4,True,3.669039249420166
9025,5,5,True,5.2354841232299805
9028,1,3,False,3.4184250831604004
9030,4,3,False,5.463932514190674
9043,1,1,True,5.797509431838989
9046,4,5,False,3.8105130195617676
9048,3,3,True,5.115347623825073
9050,1,1,True,2.600994348526001
9052,1,5,False,3.0070817470550537
9061,1,3,False,5.042604923248291
9073,3,3,True,9.543114423751831
9074,2,1,False,8.814049243927002
9077,2,2,True,4.186928033828735
9091,5,5,True,4.828635931015015
9095,1,3,False,4.703724384307861
9099,1,5,False,5.738365650177002
9101,4,3,False,4.001458406448364
9102,3,3,True,2.2567038536071777
9112,4,5,False,3.858381748199463
9118,5,5,True,6.133468389511108
9124,2,3,False,6.6270036697387695
9126,1,1,True,2.9844162464141846
9129,4,1,False,6.713250637054443
9139,2,1,False,5.891954660415649
9145,1,3,False,4.033523797988892
9146,1,5,False,3.4415841102600098
9167,4,4,True,3.660083532333374
9168,1,4,False,6.375321626663208
9174,3,5,False,3.6605420112609863
9180,1,1,True,4.720850467681885
9187,2,1,False,5.097174406051636
9191,1,5,False,6.483449220657349
9204,2,3,False,4.376549482345581
9208,1,4,False,4.030579566955566
9213,4,4,True,10.826876878738403
9214,3,3,True,4.997148752212524
9219,3,4,False,5.013582468032837
9224,2,3,False,5.382955312728882
9225,2,2,True,3.8864974975585938
9231,4,5,False,5.1505491733551025
9237,2,2,True,4.1695921421051025
9242,1,3,False,6.020066976547241
9243,2,2,True,5.50418758392334
9244,3,3,True,6.7988972663879395
9246,5,5,True,3.6805191040039062
9256,5,5,True,2.9990110397338867
9259,2,2,True,3.019232749938965
9264,3,3,True,4.186039209365845
9268,1,1,True,4.820913553237915
9269,2,2,True,5.620129823684692
9277,4,2,False,4.425617456436157
9280,3,3,True,6.379535436630249
9282,2,1,False,4.671931266784668
9290,1,1,True,5.722935914993286
9299,2,2,True,4.112705945968628
9300,2,4,False,3.1279940605163574
9305,1,1,True,3.212007999420166
9308,2,2,True,3.6944658756256104
9314,3,2,False,7.153857469558716
9317,2,2,True,4.0366370677948
9319,1,4,False,3.7014670372009277
9323,2,2,True,4.16605281829834
9324,1,3,False,3.4272305965423584
9327,3,3,True,4.02339768409729
9339,3,5,False,5.120881080627441
9344,4,4,True,4.164082050323486
9355,3,3,True,11.764766931533813
9359,1,2,False,6.509690284729004
9371,5,5,True,5.817157983779907
9374,4,4,True,3.223506212234497
9377,1,1,True,7.484150409698486
9379,3,3,True,2.3684020042419434
9385,2,2,True,3.054370164871216
9388,4,4,True,6.890437841415405
9389,3,2,False,7.692966461181641
9390,2,2,True,5.650435924530029
9394,4,1,False,7.74554181098938
9396,2,3,False,5.47782826423645
9400,5,4,False,3.6322107315063477
9417,1,1,True,3.335106611251831
9434,1,5,False,8.305058240890503
9435,5,5,True,3.4457147121429443
9442,4,4,True,3.278562545776367
9443,5,5,True,5.040851593017578
9444,5,5,True,3.457618474960327
9447,2,2,True,4.396051645278931
9454,3,3,True,2.7612335681915283
9456,2,2,True,5.294804573059082
9457,3,3,True,7.362133741378784
9459,4,4,True,3.592531204223633
9462,2,4,False,5.4616053104400635
9464,1,1,True,6.123621225357056
9467,2,1,False,5.749140977859497
9468,2,2,True,4.192195415496826
9487,1,1,True,5.041348218917847
9504,4,4,True,4.236835479736328
9505,3,3,True,2.8232345581054688
9507,4,4,True,10.431880712509155
9511,2,5,False,2.8896987438201904
9516,1,4,False,7.138934373855591
9524,1,1,True,5.553221225738525
9526,2,5,False,7.202422380447388
9533,1,2,False,6.131556510925293
9545,1,2,False,5.158404588699341
9547,3,3,True,6.859189033508301
9549,2,2,True,3.608927011489868
9557,1,1,True,4.2249579429626465
9570,2,2,True,3.868307113647461
9571,2,2,True,6.472309112548828
9585,4,1,False,3.951138973236084
9586,4,4,True,3.723475456237793
9587,2,1,False,8.680503845214844
9595,3,5,False,8.723848581314087
9597,1,2,False,6.557649850845337
9602,1,1,True,3.2170300483703613
9607,2,4,False,5.176804065704346
9610,4,2,False,4.886131048202515
9612,4,4,True,7.258941650390625
9613,1,1,True,4.358850955963135
9623,4,4,True,2.480497360229492
9626,4,4,True,5.216436386108398
9630,4,4,True,2.419490337371826
9631,2,2,True,3.4427387714385986
9633,4,4,True,3.467538595199585
9637,3,3,True,4.232867956161499
9641,1,3,False,4.849396467208862
9650,3,2,False,4.328100681304932
9653,4,5,False,2.631309747695923
9656,5,5,True,5.282869577407837
9657,4,2,False,8.033719539642334
9659,2,1,False,2.445281982421875
9673,2,2,True,2.5975542068481445
9674,2,3,False,3.6813149452209473
9676,4,4,True,4.996211767196655
9678,2,2,True,4.584036350250244
9682,2,2,True,4.040419101715088
9685,4,4,True,4.227906942367554
9703,1,1,True,7.34427809715271
9705,3,3,True,3.8985631465911865
9707,1,2,False,4.835508346557617
9709,3,3,True,2.5201778411865234
9710,1,2,False,6.617608070373535
9713,1,1,True,6.600773811340332
9717,5,5,True,3.9888627529144287
9719,1,1,True,5.3349831104278564
9728,4,4,True,3.992279291152954
9738,2,2,True,5.008115768432617
9741,5,5,True,8.070422887802124
9743,3,1,False,5.150964975357056
9745,3,3,True,4.794339895248413
9751,2,1,False,3.328657865524292
9754,3,3,True,5.117236852645874
9765,4,4,True,3.9104669094085693
9767,5,5,True,7.8298633098602295
9769,2,2,True,1.671492576599121
9776,1,1,True,2.2959861755371094
9777,4,4,True,4.201123476028442
9780,1,3,False,3.933807611465454
9781,3,3,True,7.671113729476929
9786,3,3,True,3.326179027557373
9791,3,2,False,6.859685659408569
9796,5,5,True,4.073651313781738
9797,1,4,False,3.181842565536499
9798,2,3,False,9.512791395187378
9804,5,5,True,2.939823627471924
9813,1,1,True,4.114295244216919
9822,4,4,True,2.5455031394958496
9823,5,1,False,5.490199565887451
9827,2,2,True,4.620243787765503
9832,3,3,True,4.372193336486816
9834,4,4,True,2.3753714561462402
9835,4,4,True,2.1219210624694824
9836,3,5,False,2.1114437580108643
9838,1,1,True,6.346325635910034
9841,2,1,False,6.1920695304870605
9845,2,1,False,2.6749298572540283
9849,2,5,False,2.575730085372925
9853,4,1,False,4.417876243591309
9857,1,1,True,6.052196502685547
9858,4,4,True,4.314706802368164
9865,4,2,False,2.5544025897979736
9868,3,3,True,5.024483680725098
9872,1,1,True,4.6872031688690186
9874,2,2,True,8.280726671218872
9880,3,3,True,3.665964365005493
9881,1,1,True,5.078546524047852
9886,5,5,True,3.744802951812744
9889,4,3,False,8.52968978881836
9891,4,4,True,6.395895957946777
9894,1,4,False,2.633762836456299
9898,3,3,True,13.183690786361694
9901,2,2,True,7.149845600128174
9925,1,1,True,6.669252634048462
9926,3,3,True,5.206476926803589
9927,3,2,False,6.570049524307251
9930,2,1,False,5.324040412902832
9944,2,2,True,6.427172899246216
9945,4,4,True,9.899176597595215
9949,4,2,False,5.750627756118774
9957,4,4,True,5.028451681137085
9962,5,5,True,4.304317474365234
9974,4,3,False,4.559734344482422
9984,2,2,True,3.914889335632324
9986,1,1,True,6.779829263687134
9992,1,1,True,3.29145884513855
9999,2,4,False,6.125108957290649

